Effect of temperature-dependent thermophysical properties on turbulent forced convection under constant heat flux boundary condition

In this study, we performed highly resolved large-eddy simulations (LES) to investigate the influence of variable properties on the forced turbulent convection in a channel. The constant heat flux boundary condition permits wall temperature fluctuations and thus induces variations of fluid properties. Since the effect of viscosity on the flow exhibits $Re_\tau^{-1}$ scaling, we only considered $Re_\tau = 180$ in the present study. Compared to the flow with constant properties, results indicate that the variable properties have trivial effects on the mean velocity and temperature profiles, Reynolds shear stress, wall-normal heat flux, as well as the small-scale turbulence characteristics. However, we also observed that the turbulence intensities, low-speed streaks, burst motions, and budgets for temperature variance and wall-normal heat flux are modified by the variable properties in a perceptible way. In addition, we showed that the classic wall scaling is a good choice for flow with small and moderate variations of fluid properties.

==> Heat Transfer with variable properties Lei Wang/figures/EpsFigures/Nu_Re180_CP.dat <==
Reb = 5784.2059  
Nusselt number = 17.6411  
Ttau = 0.09708  
Utau = 0.00360  
Ub = 0.0578  
Tb = 1.4084  



==> Heat Transfer with variable properties Lei Wang/figures/EpsFigures/Nu_Re180_VP.dat <==
Reb = 4911.7198  
Nusselt number = 14.6291  
Ttau = 0.09887  
Utau = 0.00361  
Ub = 0.0587  
Tb = 1.4473  



==> figures/EpsFigures/Nu_Re180_CP.dat <==
Reb = 5784.2059  
Nusselt number = 17.6411  
Ttau = 0.09708  
Utau = 0.00360  
Ub = 0.0578  
Tb = 1.4084  



==> figures/EpsFigures/Nu_Re180_VP.dat <==
Reb = 4911.7198  
Nusselt number = 14.6291  
Ttau = 0.09887  
Utau = 0.00361  
Ub = 0.0587  
Tb = 1.4473  


